Learning Effective Visual Relationship Detector on 1 GPU

We present our winning solution to the Open Images 2019 Visual Relationship challenge. This is the largest challenge of its kind to date with nearly 9 million training images. Challenge task consists of detecting objects and identifying relationships between them in complex scenes. Our solution has three stages, first object detection model is fine-tuned for the challenge classes using a novel weight transfer approach. Then, spatio-semantic and visual relationship models are trained on candidate object pairs. Finally, features and model predictions are combined to generate the final relationship prediction. Throughout the challenge we focused on minimizing the hardware requirements of our architecture. Specifically, our weight transfer approach enables much faster optimization, allowing the entire architecture to be trained on a single GPU in under two days. In addition to efficient optimization, our approach also achieves superior accuracy winning first place out of over 200 teams, and outperforming the second place team by over $5\%$ on the held-out private leaderboard.

==> README.txt <==

To make a sample paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> pr-curve.tikz <==
% This file was created by tikzplotlib v0.8.5.
\usepgfplotslibrary{colorbrewer}
\begin{tikzpicture}[font=\Large,scale=0.7]

% \definecolor{color0}{rgb}{0.619607843137255,0.690196078431373,1}
% \definecolor{color1}{rgb}{0.243137254901961,0.564705882352941,0.737254901960784}
% \definecolor{color2}{rgb}{0.101960784313725,0.258823529411765,0.337254901960784}
% \definecolor{color3}{rgb}{0.0980392156862745,0.0470588235294118,0.0352941176470588}
% \definecolor{color4}{rgb}{0.313725490196078,0.0941176470588235,0.0117647058823529}

\begin{axis}[
cycle list/Dark2,
legend cell align={left},
legend style={draw=white!80.0!black},
tick align=outside,
tick pos=both,
% x grid style={white!69.01960784313725!black},
xlabel={Recall},
% xmin=-0.05, xmax=1.05,
xtick style={color=black},
xtick={-0.2,0,0.2,0.4,0.6,0.8,1,1.2},
xticklabels={−0.2,0.0,0.2,0.4,0.6,0.8,1.0,1.2},
% y grid style={white!69.01960784313725!black},
ylabel={Precision},
grid=major,
ymajorgrids=true,
xmajorgrids=true,
grid style=dashed,
xmin=0,xmax=1,ymin=0,ymax=1,
ytick style={color=black},
ytick={-0.2,0,0.2,0.4,0.6,0.8,1,1.2},
xtick pos=left,
ytick pos=left,
yticklabels={−0.2,0.0,0.2,0.4,0.6,0.8,1.0,1.2}
]
\addplot+[thick,  mark=*, mark size=1, mark options={solid}]
table {%
0 1
0.1 0.954530082161473
0.2 0.590006036656643
0.3 0.292416363017631
0.4 0.168979584389347
0.5 0.128827383517811
0.6 0.097775538627139
0.7 0.0507291641017701
0.8 0.0324866849727108
0.9 0.0262293164450628
1 0.0221810727837776
};
\addlegendentry{plays}
\addplot+[thick,  mark=*, mark size=1, mark options={solid}]
table {%
0 1
0.1 0.801706385984207
0.2 0.538886121532125
0.3 0.247330159803831
0.4 0.148391844566195
0.5 0.105505723520999
0.6 0.0764866899568487
0.7 0.0422861924100964
0.8 0.0202584554451599
0.9 0.0129985967079901
1 0.0135316667006242
};
\addlegendentry{hits}
\addplot+[thick,  mark=*, mark size=1, mark options={solid}]
table {%
0 1
0.1 0.714718263149
0.2 0.470123781263
0.3 0.2091823754123
0.4 0.1241237471923
0.5 0.08491823776561
0.6 0.055551928358123
0.7 0.02211235012735
0.8 0.00777123756123
0.9 0.002510238585123
1 0.0013123150192735461
};
\addlegendentry{at}
\addplot+[thick,  mark=*, mark size=1, mark options={solid}]
table {%
0 1
0.1 0.61928479291872
0.2 0.41519283010283
0.3 0.1713819278389172
0.4 0.1000012394192
0.5 0.06281023819714
0.6 0.04717273645182
0.7 0.0087123912734
0.8 0.0067123-5871912
0.9 0.002192371892471
1 0.00171028719245
};
\addlegendentry{inside\_of}
\addplot+[thick,  mark=*, mark size=1, mark options={solid}]
table {%
0 1
0.1 0.4989570402465
0.2 0.387557950264924
0.3 0.136563033228653
0.4 0.0688985297513207
0.5 0.0426061209922527
0.6 0.0267591418937877
0.7 0.00134058935101638
0.8 0.000937164862931
0.9 0.0074192746192
1 0.001621245297513207
};
\addlegendentry{interacts\_with}
\end{axis}

\end{tikzpicture}

